CrowdVLA: Embodied Vision-Language-Action Agents for Context-Aware Crowd Simulation

Crowds do not merely move; they decide. Human navigation is inherently contextual: people interpret the meaning of space, social norms, and potential consequences before acting. Sidewalks invite walking, crosswalks invite crossing, and deviations are weighed against urgency and safety. Yet most crowd simulation methods reduce navigation to geometry and collision avoidance, producing motion that is plausible but rarely intentional. We introduce CrowdVLA, a new formulation of crowd simulation that models each pedestrian as a Vision-Language-Action (VLA) agent. Instead of replaying recorded trajectories, CrowdVLA enables agents to interpret scene semantics and social norms from visual observations and language instructions, and to select actions through consequence-aware reasoning. CrowdVLA addresses three key challenges-limited agent-centric supervision in crowd datasets, unstable per-frame control, and success-biased datasets-through: (i) agent-centric visual supervision via semantically reconstructed environments and Low-Rank Adaptation (LoRA) fine-tuning of a pretrained vision-language model, (ii) a motion skill action space that bridges symbolic decision making and continuous locomotion, and (iii) exploration-based question answering that exposes agents to counterfactual actions and their outcomes through simulation rollouts. Our results shift crowd simulation from motion-centric synthesis toward perception-driven, consequence-aware decision making, enabling crowds that move not just realistically, but meaningfully.

==> 000readme.txt <==
These LaTeX source files, when compiled, will produce a fully-anonymized sample article
suitable for submission to the SIGGRAPH and SIGGRAPH Asia conferences. 

It is your responsibility to ensure that you are using v1.55 or higher of the "acmart"
class. 

The ACM article class files are available to download from: 
https://www.acm.org/publications/proceedings-template.

The User Guide, which goes into great detail on how to use the "acmart" class, including
a list of the LaTeX packages which need to be installed in order for you to be successful
in using it, is available to download from:
https://www.acm.org/binaries/content/assets/publications/consolidated-tex-template/acmart.pdf

Your formatted article must display the submission ID on the first page, and on each
of the even-numbered pages in the page header, as shown in the sample PDF.
